Soft-Argmax for the Projective Plane via the Veronese Embedding

From horizon detection to fibre structures in X-ray imaging, many vision tasks recover lines via peak detection in Hough space $H=S^1\times\mathbb{R}$, the domain of orientation-offset pairs $(\theta,\rho)$. Differentiable pipelines extract coordinates via \emph{soft-argmax}, a probability-weighted average that is only meaningful in a globally linear space. However, $(\theta,\rho)$ and $(\theta+\pi,-\rho)$ describe the same undirected line, so $H$ double-covers the space of undirected lines $H/\mathbb{Z}_2$: a M\"obius strip, obtained by identifying each pair under $\mathbb{Z}_2$ action. Soft-argmax operates on the cover $H$, but since $H/\mathbb{Z}_2$ admits no linear structure, it tears geometrically adjacent lines apart. Thus we need a $\mathbb{Z}_2$-invariant embedding of lines into a linear space, on which soft-argmax is well-defined. We achieve this by parametrising lines via unit-norm homogeneous vectors $\ell=(1+\rho^2)^{-1/2}(\cos\theta,\sin\theta,-\rho)^{\top}\in\mathbb{R}^3$ and applying the Veronese map $v_2(\ell)=\ell\ell^{\top}$ that satisfies $v_2(\ell)=v_2(-\ell)$. This descends continuously to an embedding of the quotient $H/\mathbb{Z}_2$ into the linear space $\mathrm{Sym}^2(\mathbb{R}^3)$, where the antipodal ambiguity vanishes. Line extraction becomes a barycentre in $\mathrm{Sym}^2(\mathbb{R}^3)$, projected back via its leading eigenvector. We validate our \emph{Veronese soft-argmax} in a Hough transform-based network across all resolvable lines, confirming uniform and seam-free recovery. We further derive that the $L_2$-loss on isometrically weighted Veronese embeddings equals the squared chordal distance between lines in projective space, enabling a geometrically precise training objective.

==> figures/dat/ea_noise_full.dat <==
sigma vsve2 vspolar2 classicalhough rht rht_lo rht_hi
0 0.950667 0.982925 0.976947 0.890634 0.788529 0.890634
0.1 0.950614 0.984077 0.898972 0.621113 0.132838 0.621113
0.2 0.949166 0.983164 0.817982 0.50582 0.107779 0.50582
0.3 0.946365 0.977057 0.747394 0.0788037 0.0448976 0.0961452
0.4 0.93641 0.954047 0.686242 0.105565 0.0569343 0.148725
0.5 0.91817 0.874775 0.634023 0.14343 0.124637 0.154109
0.6 0.878249 0.691956 0.593474 0.145571 0.143895 0.151787
0.7 0.786517 0.480474 0.559896 0.15029 0.149625 0.157943
0.8 0.636757 0.332868 0.495021 0.152092 0.151716 0.160231


==> figures/dat/ea_noise_interior.dat <==
sigma mlppolar mlpve dsntpolar dsntve vspolar2 vsve2
0 0.934725 0.944603 0.914074 0.912462 0.982416 0.950388
0.1 0.932242 0.950439 0.922572 0.914313 0.983501 0.95019
0.2 0.918379 0.951153 0.923356 0.912953 0.982518 0.948693
0.3 0.902237 0.944058 0.918902 0.910584 0.976335 0.945757
0.4 0.882549 0.929124 0.904014 0.901203 0.952881 0.935761
0.5 0.845424 0.894521 0.855981 0.867243 0.87094 0.91675
0.6 0.730172 0.765862 0.661542 0.718855 0.683972 0.875452
0.7 0.50051 0.419227 0.385428 0.444333 0.472242 0.780768
0.8 0.301532 0.141744 0.218908 0.244609 0.326088 0.628462


==> figures/dat/ea_rht_sweep.dat <==
sigma rht_s05 rht_s11 rht_s15 rht_s20 rht_s30
0 0.788529 0.846481 0.86 0.882905 0.890634
0.1 0.132838 0.275937 0.449255 0.467823 0.621113
0.2 0.107779 0.152406 0.257632 0.422992 0.50582
0.3 0.0658485 0.0754457 0.0448976 0.0961452 0.0788037
0.4 0.0705595 0.101299 0.0569343 0.148725 0.105565
0.5 0.124637 0.154109 0.150768 0.140261 0.14343
0.6 0.143895 0.151787 0.149374 0.148582 0.145571
0.7 0.149625 0.157943 0.151357 0.152801 0.15029
0.8 0.151716 0.160231 0.156442 0.152039 0.152092


==> figures/dat/ea_theta_exp1.dat <==
tbin dsntve dsntve_lo dsntve_hi vsve2 vsve2_lo vsve2_hi
0 0.30465 0.00139299 0.607907 0.907753 0.703932 1
1 0.128011 0 0.316121 0.932995 0.771446 1
2 0.578134 0.245007 0.911261 0.920522 0.730298 1
3 0.832112 0.5758 1 0.917416 0.727784 1
4 0.840756 0.597124 1 0.905995 0.686284 1
5 0.817474 0.54671 1 0.908319 0.70031 1
6 0.777396 0.47698 1 0.910191 0.710662 1
7 0.817054 0.564114 1 0.904077 0.697316 1
8 0.795309 0.532973 1 0.89934 0.674144 1
9 0.7554 0.443475 1 0.884707 0.641416 1
10 0.802495 0.534158 1 0.896793 0.675564 1
11 0.799967 0.536559 1 0.879425 0.630422 1
12 0.805251 0.579772 1 0.907826 0.703731 1
13 0.792513 0.527591 1 0.89463 0.676254 1
14 0.771855 0.495261 1 0.875487 0.63193 1
15 0.793886 0.533102 1 0.895891 0.679746 1
16 0.780912 0.523405 1 0.891557 0.673107 1
17 0.778179 0.508247 1 0.880641 0.634305 1
18 0.76823 0.505481 1 0.901576 0.713783 1
19 0.752736 0.458394 1 0.881426 0.639581 1
20 0.681315 0.345086 1 0.876799 0.64512 1
21 0.727096 0.411396 1 0.878524 0.647119 1
22 0.694391 0.365053 1 0.875298 0.632463 1
23 0.642318 0.294686 0.989949 0.827708 0.52533 1
24 0.635161 0.298588 0.971733 0.833312 0.536817 1
25 0.640985 0.306766 0.975204 0.837771 0.55212 1
26 0.640114 0.303858 0.97637 0.83141 0.538695 1
27 0.628796 0.29673 0.960863 0.854285 0.607449 1
28 0.621737 0.293025 0.95045 0.856117 0.603899 1
29 0.603901 0.275509 0.932292 0.835021 0.552865 1
30 0.589184 0.266038 0.91233 0.844518 0.586409 1
31 0.563693 0.240891 0.886494 0.834203 0.571602 1
32 0.528513 0.190895 0.866131 0.772613 0.448816 1
33 0.583226 0.255476 0.910975 0.81109 0.532304 1
34 0.611473 0.271613 0.951332 0.822716 0.550246 1
35 0.606994 0.283452 0.930537 0.834337 0.570504 1
36 0.647883 0.308026 0.98774 0.823295 0.527915 1
37 0.677482 0.341818 1 0.83834 0.568089 1
38 0.676 0.349377 1 0.81839 0.519627 1
39 0.739467 0.44021 1 0.873026 0.648929 1
40 0.713242 0.411067 1 0.872956 0.652389 1
41 0.726847 0.418891 1 0.866741 0.632093 1
42 0.774236 0.504631 1 0.882882 0.677705 1
43 0.7665 0.500444 1 0.880266 0.662003 1
44 0.799416 0.55907 1 0.886224 0.681161 1
45 0.831783 0.626668 1 0.892404 0.681714 1
46 0.83969 0.641071 1 0.881754 0.651738 1
47 0.853998 0.674464 1 0.914604 0.751797 1
48 0.819058 0.584008 1 0.884424 0.659737 1
49 0.817958 0.555943 1 0.872578 0.626757 1
50 0.810893 0.566002 1 0.893388 0.704038 1
51 0.838494 0.613723 1 0.881876 0.65908 1
52 0.818865 0.579511 1 0.878724 0.640164 1
53 0.825059 0.58916 1 0.894518 0.699216 1
54 0.806312 0.550411 1 0.890979 0.678405 1
55 0.803639 0.538327 1 0.87537 0.628463 1
56 0.820953 0.567815 1 0.88354 0.659889 1
57 0.801843 0.523081 1 0.857409 0.574344 1
58 0.812781 0.559902 1 0.901179 0.710945 1
59 0.813696 0.560033 1 0.89944 0.692173 1
60 0.843823 0.636005 1 0.901602 0.690411 1
61 0.84696 0.624885 1 0.893545 0.669071 1
62 0.868571 0.692745 1 0.934767 0.805146 1
63 0.853349 0.650476 1 0.926176 0.768949 1
64 0.868261 0.694304 1 0.934907 0.786369 1
65 0.846946 0.618189 1 0.917164 0.728212 1
66 0.841875 0.636991 1 0.914422 0.735833 1
67 0.812792 0.570957 1 0.913865 0.717688 1
68 0.802204 0.534551 1 0.911045 0.706732 1
69 0.795845 0.531204 1 0.892922 0.663248 1
70 0.79982 0.549095 1 0.898637 0.679791 1
71 0.783136 0.511031 1 0.896974 0.675447 1
72 0.76151 0.494137 1 0.899737 0.682246 1
73 0.799023 0.58156 1 0.908244 0.719515 1
74 0.759553 0.48034 1 0.882218 0.629754 1
75 0.753764 0.466829 1 0.886651 0.651434 1
76 0.746548 0.467328 1 0.887232 0.651575 1
77 0.773516 0.517307 1 0.888956 0.665418 1
78 0.737176 0.452557 1 0.881725 0.647098 1
79 0.730814 0.440292 1 0.884011 0.65587 1
80 0.726242 0.441468 1 0.869093 0.611243 1
81 0.73209 0.451271 1 0.909752 0.736309 1
82 0.720224 0.447548 0.992901 0.901855 0.704225 1
83 0.692836 0.433174 0.952498 0.882685 0.643798 1
84 0.71751 0.471007 0.964013 0.882217 0.651144 1
85 0.739365 0.490835 0.987896 0.897091 0.683619 1
86 0.675212 0.378837 0.971587 0.86265 0.590018 1
87 0.661141 0.368818 0.953464 0.876907 0.638361 1
88 0.645203 0.362617 0.92779 0.860287 0.603071 1
89 0.630521 0.329233 0.931809 0.8521 0.582025 1
90 0.569716 0.259171 0.880261 0.861905 0.600802 1
91 0.582761 0.285492 0.880031 0.882536 0.659319 1
92 0.524173 0.211204 0.837142 0.83382 0.545391 1
93 0.539408 0.231126 0.84769 0.846383 0.568713 1
94 0.450731 0.147327 0.754135 0.801084 0.485698 1
95 0.39069 0.0925878 0.688793 0.774008 0.447613 1
96 0.460422 0.149739 0.771105 0.798521 0.4809 1
97 0.483002 0.195478 0.770526 0.828239 0.544671 1
98 0.537074 0.233354 0.840794 0.81602 0.509999 1
99 0.579023 0.305093 0.852954 0.882827 0.674455 1
100 0.601753 0.32981 0.873695 0.868583 0.64825 1
101 0.650168 0.380075 0.920261 0.871493 0.636847 1
102 0.631919 0.337177 0.92666 0.897936 0.70521 1
103 0.645525 0.35605 0.935001 0.89104 0.70293 1
104 0.69784 0.437303 0.958376 0.9227 0.800236 1
105 0.705156 0.453393 0.95692 0.88816 0.67406 1
106 0.726355 0.462783 0.989928 0.888296 0.678796 1
107 0.690613 0.38854 0.992685 0.865728 0.618324 1
108 0.70746 0.41875 0.996171 0.86764 0.61549 1
109 0.727218 0.444196 1 0.894842 0.697352 1
110 0.742095 0.466637 1 0.88422 0.655137 1
111 0.76967 0.53617 1 0.919505 0.782258 1
112 0.753675 0.502077 1 0.916127 0.77546 1
113 0.749188 0.479493 1 0.895825 0.701172 1
114 0.79172 0.561702 1 0.893005 0.678284 1
115 0.779078 0.518224 1 0.897587 0.699504 1
116 0.803673 0.586387 1 0.897447 0.696978 1
117 0.785508 0.524697 1 0.870762 0.616806 1
118 0.773277 0.496928 1 0.876451 0.626705 1
119 0.804191 0.555192 1 0.887385 0.666272 1
120 0.792822 0.54516 1 0.88784 0.669316 1
121 0.800435 0.562458 1 0.888584 0.671606 1
122 0.816231 0.607272 1 0.894506 0.675462 1
123 0.829906 0.628094 1 0.918267 0.753908 1
124 0.84898 0.662581 1 0.918746 0.757402 1
125 0.821493 0.6129 1 0.934954 0.817643 1
126 0.867842 0.745594 0.99009 0.933554 0.825862 1

